Invariants of a general branched cover of ${\bf P}^{1}$

We investigate the resolution of a general branched cover $\alpha : C \to {\bf P}^1$ in its relative canonical embedding $C \subset {\bf P} E$. We conjecture that the syzygy bundles appearing in the resolution are balanced for a general cover, provided that the genus is sufficiently large compared to the degree. We prove this for the Casnati-Ekedahl bundle, or "bundle of quadrics" $F$ - the first bundle appearing in the resolution of the ideal of the relative canonical embedding. Furthermore, we prove the conjecture for all syzygy bundles in the resolution when the genus satisfies $g = 1 \mod d$.

==> images/transverse-directrices.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'transverse-directrices.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{223.19999313bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,1.25806459)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{transverse-directrices.pdf}}%
    \put(0.20036557,0.81302184){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\small \smash{$P_1$}}}%
    \put(0.72825176,0.80146229){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\small \smash{$P_2$}}}%
    \put(0.72054542,1.02880014){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\small \smash{$\P W_2$}}}%
    \put(0.7687102,1.2060466){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\small \smash{$\P V_2$}}}%
    \put(0.21963149,1.13283611){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\small \smash{$\P W_1$}}}%
    \put(0.17724647,1.21760615){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\small \smash{$\P V_1$}}}%
    \put(0.05587117,0.576051){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\small \smash{$\P V_1$}}}%
    \put(0.42385026,0.62806904){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\small \smash{$\P V_2$}}}%
    \put(0.84770047,0.52403302){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\small \smash{$\P V_3$}}}%
    \put(0.84577392,0.31788765){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\small \smash{$\P W_3$}}}%
    \put(0.88045256,0.10403599){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\small \smash{$P_3$}}}%
    \put(0.36797908,0.22541129){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\small \smash{$P_2$}}}%
    \put(0.37568543,0.54522551){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\small \smash{$\P W_2$}}}%
    \put(0.05972435,0.1753198){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\small \smash{$P_1$}}}%
    \put(0.06935732,0.38146523){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\small \smash{$\P W_1$}}}%
    \put(0.46238207,0.41614386){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{$\P\mathcal{T}$}}}%
  \end{picture}%
\endgroup%

